Notably Inaccessible -- Data Driven Understanding of Data Science Notebook (In)Accessibility

Computational notebooks, tools that facilitate storytelling through exploration, data analysis, and information visualization, have become the widely accepted standard in the data science community. These notebooks have been widely adopted through notebook software such as Jupyter, Datalore and Google Colab, both in academia and industry. While there is extensive research to learn how data scientists use computational notebooks, identify their pain points, and enable collaborative data science practices, very little is known about the various accessibility barriers experienced by blind and visually impaired (BVI) users using these notebooks. BVI users are unable to use computational notebook interfaces due to (1) inaccessibility of the interface, (2) common ways in which data is represented in these interfaces, and (3) inability for popular libraries to provide accessible outputs. We perform a large scale systematic analysis of 100000 Jupyter notebooks to identify various accessibility challenges in published notebooks affecting the creation and consumption of these notebooks. Through our findings, we make recommendations to improve accessibility of the artifacts of a notebook, suggest authoring practices, and propose changes to infrastructure to make notebooks accessible. An accessible PDF can be obtained at https://blvi.dev/noteably-inaccessible-paper

==> image-alt-texts.txt <==
Fig 1: The flowchart presents the three stages of the pipeline indicated by three large vertically aligned boxes color coded by the stage of the pipeline. Stage 1 is denoted by light green, stage 2 is denoted by pale yellow, and stage 3 is denoted by light blue. The first stage of the pipeline starts with choosing 100K notebooks randomly from the JetBrains dataset over which nbformat is run to check its validity. 99441 notebooks which pass the validity check are filtered for python resulting in 92050 python notebooks. These notebooks proceed to the next stage of the pipeline indicated by a yellow box. The source code from the code cells of the notebooks which programmatically generate images are selected. The resulting 39540 notebooks extract 342722 images which result in 34 output types, and classification into 28 categories at later stages of the pipeline. The source code from these notebooks are also further analyzed. The final data enrichment stage of the pipeline uses the 100K notebooks from the initial stage and uses nbconvert to export HTML from the notebooks. By applying six themes, we obtain 589746 HTML files over which the aXe and HTMLCS accessibility engines are run resulting in a total 238675580 errors, warnings, and notices. The same HTML files are used to extract heading and table related information.

Fig 2: The figure contains three subfigures labeled 2a, 2b, and 2c. The overall figure presents the characteristics of the notebooks in the analysis. The plots show cumulative distribution functions and use two colors teal and magenta with the solid lines colored in teal, and the dashed lines colored in magenta. Figure 2a shows the distribution of the number of plots in each notebook indicating the median number of plots in 39540 notebooks containing images as 4.0, and all 92050 python notebooks as 0 with a mean at 3.72. Figure 2b shows the distribution of the number of tables in notebooks. The solid teal line indicates that a notebook at the median contains no tables, with the average notebook containing 1.9 tables. However, the magenta line displaced to the right of the teal line in the figure indicates a median of 3 and a mean of 5.55 number of tables in the dataset. Figure 2c presents the distribution of the number of rows in tables using the solid teal line and the distribution of number of columns in the tables using the dashed magenta line. The median number of rows for a table is 6, with the average at 15.14, and the median number of columns for the tables are 30, with the average at 140.62. All three figures use the same consistent color scheme and contain legends below the x axis.

Table 1: Table contains the top 5 output types in the notebook and categorizes the output type into text, image, and application. While plain text outputs are most common making up 61.72 percent of notebook outputs. It is immediately followed by PNG images making up 21.45 percent of the outputs.

Fig 3: The figure contains two subfigures 3a, and 3b indicating information extracted from the visualizations and images in the notebooks. Figure 3a presents a word cloud of the alt text descriptions present in the notebooks which mostly contain words that are not helpful to screen reader users such as the word `image', `alt', or `png'. The words Colab and Open also occur at high frequencies dominating the word cloud's central display. Figure 3b is a histogram whose x axis contains the categories of classification of images in the dataset after inference through the FC-CNN+FV-CNN model, and y axis represents the total counts of images over a log scale. The sum of all vertical bars indicating different categories ranked in descending order of usage popularity result in the total 340718 images. The figure contains an alternate y axis to the right side of the graph indicating the CDF of the number of images over all categories. Over 75 percentage of the images are classified into 7 types (Line chart, histogram, box plot, confusion matrix, scatter plot, area chart, and natural images).

Fig 4: The figure contains a horizontal bar plot with the x axis indicating the number of occurrences of module imports, and the y axis indicating the top 10 imported python modules. The horizontal bars use colors from the colorblind palette provided by seaborn and indicate numpy, matplotlib.pyplot, pandas, os, seaborn, sklearn, tensorflow, time, sys, and random with their respective counts.

Table 2: The table contains the list of the top 10 most invoked function calls in python notebooks with figure outputs and excludes all built-in functions from the list. Two rankings, one considering the built ins, and another without are provided along with information of the module the function call is present in and the function target.

Fig 5: The figure contains two subfigures 5a, and 5b representing the first navigable headings (5a), and tables (5b). Figure 5a represents a heatmap containing the frequency of headings existing at a cell location of the first occurrence of a heading and its corresponding level. The figure is color coded with the blues  color map where the x axis indicates the 6 heading levels and the y axis indicates the numbers starting from 1 to 10 representing the first 10 cells of a notebook. The heatmap contains the highest number 28414 coded as dark blue at the top left corner and is surrounded by smaller numbers in lighter gradients of blue to its right and bottom indicating the occurrence of a heading level 2 at cell 1 being more than the occurrence of heading level 1 at cell 1. There are two holes indicating no data for H5 and H6 at cell 9. Figure 5b, represents the line chart indicating the frequency of the position of the first navigable table in a notebook. THe line chart's x axis is a log scale representation of the cell position in a noteook, and the y axis indicates the number of notebooks with navigable table elements. The line starts at x=1 and y=1200 and rises up towards 2600 at x=3 and falls sharply until x=10 with a long almost flat tail distribtion until cell 300.

Table 3: The table indicates the manual screen reader test experimental results using NVDA, JAWS and Voiceover. Table contains 10 rows and 11 columns. The 4th and 5th column are merged representing Edge, the 6,7,8th column are merged representing chrome, and the 9, 10th column represent firefox nightly, and the 11th column represents safari. Each row corresponds to a randomly chosen notebook meeting the percentile rank criteria for size. The third column indicates the size of the notebook in bytes and the remaining cells indicate the results.

Fig 6: Figure 6 contains two subfigures 6a, 6b. Figure 6a shows a 2 x 3 grid of screenshots all containing the same code snippet from a notebook with varying themes applied. The top row contains horizon and material darker, the second row contains dark and solarized, and the last row contains light and darcula theme representations of notebook cells. Figure 6b indicates the CDF of the accessibility warnings and errors reported by axe and htmlcs on various themes in our experiments. The figure contains a total of 12 colored lines, using 6 distinct colors and two line styles. The solid lines represent the distribution of errors per theme, and the dashed line represents the number of warnings per theme. The solid blue and red lines indicating darcula and light are to the extreme right side of the lines in the figure indicating the most number of accessibility errors compared to other themes, the best performing theme is indicated by the green solid line representing horizon theme which indicates an 85\% improvement over the darcula and light themes. Other themes in our study lie between these two lines whose medians are at 31 and 160 respectively. The x axis is represented by a log scale indicator of the number of warnings / errors related to accessibility and the y axis indicates the CDF ranging from 0-1.

Fig 7: Figure 7 is contains two subfigures 7a and 7b, both representing the relative differencein the errors found between themes by each accessibility engine. Axe is represented by fig 7a and htmlcs is represented by fig 7b. The heatmap of errors for axe in Fig 7a indicate the percentage of errors of different types. The type of errors are presented on the x axis and the themes along the y axis with each cell ranging between 0 and 100.0. The corresponding legend of the color bar is to the right side of the figure. Figure 7b is similar to 7a, but contains 9 error types instead of 10 in 7a. The key for the error codes along the x axis for both figures are presented in Table 4.

Table 4: The table describes the various accessibility errors found in the dataset and their impact on users obtained from the aXe documentation. The impact column is color coded into light red for serious errors, dark red for critical errors, yellow for moderate errors and light purple for minor errors. The table indicates the error codes from axe and htmlcs in the first two columns, and the relevant WCAG2AA guideline in the third column. The fourth column contains the error description of the errors. There are a total of 16 rows and 5 columns in the table.

